Bootstrapping the $a$-anomaly in $4d$ QFTs: Episode II

As recently shown, the a-anomaly of the UV fixed point of 4d quantum field theories, can be constrained by studying scattering amplitudes. The basic idea is to couple the QFT to a dilaton and impose unitarity of the scattering amplitudes of physical particles and probe dilatons. In this work we find new lower bounds on the $a$-anomaly in several gapped QFTs containing different numbers of stable scalar particles.

==> data/doublePoleData.csv <==
"maxN","mX2","aAnomaly","g0","g2","g0X","g2X","xi","freeImp"
24,1.1,0.2032842530022872,0.00439614623916902,1.938230043022255e-8,47.68919677959088,0.00009741027482465827,0.1508832003408555,49.10796284714472
24,2.2,0.06997666280422158,89.38486645635413,0.00005226751605934122,260.6304829658734,0.0016917324904110272,0.0001750922527042304,4.346235720188731
24,2.4,0.05051005984578974,147.3551325274852,0.00006428797718148084,287.3757640832255,0.0019736665456878493,1.244834728676348e-6,3.901716869424988
24,1.3,0.1976943866942297,0.002070178331277371,1.5962225749073272e-8,58.49853229330115,0.0001819128786165656,0.1405758089051656,47.57568285493708
24,2.6,0.05020074226942943,161.0699495025144,0.0000697306626575788,249.94566658986,0.002367502012086047,0.0005454277601176228,5.26786349765762
24,2.8,0.05762878953905289,150.6457690334067,0.00007477619382146676,194.8822430080188,0.002904256829030168,0.001726884817776656,4.603385787318809
24,3.2,0.07513402347276069,125.0118696086844,0.0000793793361816245,112.6487473273529,0.004178587510627173,0.0002920089838613543,6.051060222819877
24,1.7,0.1707459364035614,0.0009454014866984514,1.2056335147860688e-8,95.6619298227316,0.0005652327358120999,0.1025540768952287,30.8935336167096
24,3.4,0.0901894279310726,107.2045841788585,0.00008051743042978082,79.29748337375769,0.004956357428628292,0.0000411268915921962,8.896197261483482
24,3.6,0.1093356010564474,89.86252306013183,0.00008073713179159696,52.47640156011465,0.005792486771564777,0.00008151712271440035,12.63636733805607
24,1.9,0.132752416680067,0.0006232022535623367,8.230948190462665e-9,148.9979061681335,0.0009993742057720267,0.04069548403190364,13.84843198501933
24,3.8,0.1339399761092531,73.13995630755886,0.00007923343479559074,30.41779107466933,0.006498110821726447,0.000254759787640159,20.36235374558637
24,2.1,0.08581223483169398,52.41859651683907,0.0000367773419077537,240.3656934989697,0.0015620739515938395,0.0001686063087684038,4.960971452644471
24,2.,0.1055726508679022,0.0014595841871416402,8.160384901606395e-9,207.0321754034432,0.0013510322447409938,0.0002165527703508311,7.255939530735009
24,2.3,0.05826085638982155,120.7622064251416,0.00005991281677423537,277.9212024828789,0.0018280093530456134,0.0001552278045724036,3.7947760764483847
24,2.7,0.05403544624272989,155.8132126235581,0.00007281749478830204,220.3434075740326,0.0026310947911674,0.00206759117923458,4.554309276082421
24,2.9,0.06089346292832439,145.8912509504874,0.00007622130475190583,172.6695338953045,0.0031893858647458586,0.001003630780089598,4.973745989355454
24,3.1,0.06925752369919251,133.2874749079209,0.00007844205662436163,131.7126419676397,0.0038217306237273586,0.0004918640769592342,5.503352381036399
24,1.5,0.1883699017466051,0.0017105427477174095,1.6598271771915463e-8,72.67590540071354,0.0003230095159894387,0.1204877482428807,42.2937146401606
24,3.3,0.08214618302227775,116.1563845431791,0.00008006258310806324,95.1165926819549,0.004558278905000533,0.00003688966545083032,7.321263450289641
24,3.7,0.1207053414589982,81.51688535557179,0.00008024828935181766,41.02477850154917,0.006187777647248929,0.0001109935784442517,15.67317068903175
24,3.9,0.1507103788167204,64.06941096383173,0.00007739810803644366,19.97280857879897,0.0065284153493709775,0.000726761681805049,24.89562545819011
24,2.5,0.04806481620527827,161.1216266521194,0.00006647041533121439,277.0093527486899,0.0021337324627199103,2.111952809586401e-8,4.707265539734325
24,1.2,0.2009165016264782,0.002820183342236679,1.7440557508215177e-8,52.74220748535197,0.000134042726480709,0.1457445219305674,47.91353295535084
24,3.5,0.0992274762329152,98.4057672742567,0.00008077674439570113,65.143481437732,0.0053722406644114915,0.00006627603569478863,10.02862485258896
24,1.4,0.193570985884957,0.0018604054194247864,1.5602839344763813e-8,64.95208539324905,0.0002432209740760142,0.1277447508758307,47.2334009185005
24,1.6,0.1811641108207104,0.0015442197105853882,1.6639979090414995e-8,82.34763473390046,0.00042696359422320416,0.1117629392838161,37.4329836402888
24,1.8,0.1553174149962958,0.0007697102862012835,1.0739976100902732e-8,115.5402526270897,0.0007491820071478305,0.08270849447086659,21.84191462170288
28,1.1,0.1950950209297719,0.003593829309312306,1.5217613710144512e-8,49.11526564631364,0.00009581618961380688,0.1515688150260011,19.25339346040369
28,2.2,0.06739453866229832,91.6429987116522,0.00005159673702533613,265.1558631884147,0.0016627605266422304,0.00006103127506252351,15.48609533229309
28,2.4,0.04815297956675421,151.2977314076946,0.00006288174155576002,293.872638422222,0.0019334106815318173,0.00001099227319279024,10.81345612484441
28,1.3,0.1896931140179183,0.0019190024201632026,1.4067797013193669e-8,60.17699950356419,0.00017871853941938835,0.137791797674377,13.61497191566865
28,2.6,0.04831952593546855,163.9154689105207,0.00006797707367895476,253.6785389523157,0.0023147883958759222,0.000136072311546099,8.002660517076256
28,2.8,0.05559621447887088,152.8850532530724,0.00007315000937463894,197.4020019063741,0.0028516650820173952,0.0006415065112381938,9.31648605775957
28,3.2,0.07274246081144165,126.7342243479288,0.00007761698414658227,113.7768864392667,0.004108551523146368,0.0001887426415559159,11.31332744877305
28,1.7,0.1636871907418709,0.0007941624669715162,9.428452696123147e-9,98.2703745773982,0.0005545565919874339,0.0979418456242118,8.191959575099154
28,3.4,0.08711511171239747,108.9262684718064,0.00007881977312871418,80.11940482070861,0.0048815563915039885,0.00003767490439099568,13.07543921999708
28,3.6,0.1054810422395889,91.2937903142267,0.00007868294545971206,52.92429964418866,0.0056897422505279415,0.0000945827451739482,15.51466381633606
28,1.9,0.1277842850693135,0.0010198361565489096,1.2312152199030971e-8,152.1215084977133,0.0009807937802549368,0.03544439113882803,12.98000028532478
28,3.8,0.1293570415023777,74.16816660810721,0.00007727342198693257,30.58184196983584,0.0063781424039639914,0.0003594226765397003,12.76274117967931
28,2.1,0.08305385754119882,54.03649237181489,0.00003663737422235429,243.6184388097324,0.0015351606802769765,0.0001930431363658833,18.26576806210953
28,2.,0.1023764747035221,0.001770920749909196,8.672842888316337e-9,210.3984377391297,0.0013325549427566155,0.00008065304487534782,20.24056698736302
28,2.3,0.0557855999454269,123.8788736365306,0.00005896248175971587,283.5908098282392,0.0017953249664441132,0.0002380425362275736,12.68713159174914
28,2.7,0.05201582378900771,158.3547891596646,0.00007100568573814311,223.5647612164725,0.0025800433638729467,0.000493315653894732,8.687696479234441
28,2.9,0.05898380901517147,147.6883973568105,0.00007462565372054326,174.4280483505999,0.0031341687195303018,0.0004390783127005158,11.02395870986557
28,3.1,0.06713183300540318,134.9030557503365,0.00007660747086406834,132.9262570170053,0.0037546598054486392,0.0002144364781082598,11.0635105672698
28,1.5,0.1808757345643505,0.0013610682184904343,1.2319438131380878e-8,74.57315755221645,0.0003173375504587266,0.1172363572705477,8.556389890731732
28,3.3,0.07942234752913491,117.9313581955216,0.00007838742528654079,96.1154778146486,0.004485311068481355,0.0001008334413966409,12.38247723793187
28,3.7,0.1164694236715292,82.77581691571683,0.00007821295032327732,41.3207822772753,0.006073404211855454,0.0002023024967412935,15.05784554279751
28,3.9,0.1457179804283858,64.92212389950136,0.00007548033678758945,20.04950608497877,0.006405306808065372,0.000398726581831997,12.41749279374306
28,2.5,0.04591422283575116,165.0649159268472,0.0000649505811569864,282.8085448079832,0.002088480138702566,1.1224094189953036e-7,8.256998323627365
28,1.2,0.1927638910346985,0.0024909002423222078,1.505955892251584e-8,54.34622613465204,0.00013190975553568175,0.1455814953075317,16.10311608085241
28,3.5,0.0957804898742141,99.9969323212619,0.00007894251213873908,65.77003090111523,0.00528890028995208,0.00005654263405174502,15.62368210118265
28,1.4,0.1858712756786839,0.0016078079719695324,1.2528740496612903e-8,66.67432423482938,0.00023878494332985972,0.1243517350513638,9.37489857157366
28,1.6,0.1737320955219623,0.0011916089072798537,1.2574438612656101e-8,84.7068399125063,0.00042009478566018235,0.1098701833396101,8.601701159288205
28,1.8,0.1490085557447246,0.001097881202851083,1.4103108213748726e-8,118.4227725067603,0.0007348616210838733,0.07772532538705808,9.83244163379805
32,1.1,0.1891770571972834,0.004144888476278867,1.7400393545343902e-8,49.84824772951862,0.00009385340084023069,0.1492813304503649,45.04026188429448
32,2.2,0.06537603378396965,93.1643108640842,0.000050774498998689197,268.3388334273974,0.0016325568219484293,0.0001758651466776503,5.967699439937107
32,2.4,0.04644690957950995,153.9525650319256,0.00006165002165118598,298.2076706107246,0.001895780442764604,0.00006193882900207201,3.888813285365002
32,1.3,0.1838795838306606,0.0021965497652812,1.623291078440199e-8,61.33273324870586,0.00017593204388641895,0.1388771069794804,49.2204116948007
32,2.6,0.04703452614990509,165.9432024687171,0.00006728615165011557,256.4568027648347,0.002288540837876291,0.00007799581351374169,5.833522472711421
32,2.8,0.05451099164741436,154.1106025060322,0.00007223911792189553,198.7576624372304,0.002817632248187606,0.0003237880138213164,8.870118476341415
32,3.2,0.07142232780748677,127.6134655428121,0.00007658442442959813,114.3465689998113,0.004063984055871583,0.00004224893822905279,14.30214214192607
32,1.7,0.1590559506320454,0.0011503865524782999,1.3050927917122112e-8,100.096722298794,0.0005486857968165258,0.0953221651354979,47.23808970178622
32,3.4,0.08539144864817523,109.8316098156976,0.00007767686969039646,80.54193134032551,0.004826055605926532,0.00004680431272508776,20.83851482769065
32,3.6,0.1033228402361994,92.1685125247843,0.00007777677614226655,53.19536662632373,0.005630841015474916,0.00008168224072275056,21.03672797719371
32,1.9,0.1245486206715849,0.0006529953574612031,7.45520623832916e-9,154.4465209934457,0.0009705535854276908,0.03105355693715577,10.13770956647905
32,3.8,0.1266448124602501,74.93930891350533,0.00007611233107416107,30.70641128968611,0.006308358286451452,0.0001052600055422094,30.25852392666452
32,2.1,0.08091345879502788,55.1703540474974,0.00003641174133842865,246.2735551514572,0.0015132038685153318,0.0001394941290876771,6.143389132117824
32,2.,0.1000734569262407,0.0019278858560245091,8.732664068889775e-9,212.9553847596582,0.0013189590758826077,0.00004779854644138632,10.11533688089033
32,2.3,0.05392303733415846,125.9132330000844,0.000057776823133131064,287.3522745796587,0.00175908108594217,0.000208815569529516,4.653493811950499
32,2.7,0.05090349406636615,159.8669160182825,0.00007017889688585438,225.411987509362,0.002548327008822804,0.0002915035406050862,7.83226536316558
32,2.9,0.05784293147580833,148.7347952412194,0.00007356522478449212,175.4412942409169,0.003093611306472804,0.0002201911787516355,8.536758811991346
32,3.1,0.06592846434263098,135.7996449243363,0.00007565638902445459,133.5973954713766,0.003713213249608071,0.00004419793907748427,13.14307113798524
32,1.5,0.1755624500445701,0.0015511274598042192,1.3154014514489863e-8,75.94909410651746,0.00031264932219031633,0.1138872015367364,53.69962650818255
32,3.3,0.07792323315349718,118.8215973298428,0.00007725246387994694,96.6102723626773,0.004436662763949865,0.00002790805616359647,17.09307768635696
32,3.7,0.1141005931357549,83.58028529204516,0.0000771836124863942,41.50924699741518,0.006009017523680686,0.0000988174929651107,23.86447906553983
32,3.9,0.1425142945691496,65.63026527455175,0.00007426838064294273,20.11214152887748,0.006333214044287963,0.0001217151034493663,41.38201852007892
32,2.5,0.04445459296071013,167.720925659598,0.00006412866660938298,286.7600830992126,0.0020586324468272197,-7.141486512097944e-7,4.992975098328806
32,1.2,0.1869265105699352,0.0023063925465082145,1.3388963771836155e-8,55.22271314765884,0.00012944712671124277,0.14262424062092,46.46470360083862
32,3.5,0.093826433400257,100.9125580669572,0.00007789454293383856,66.1239325001192,0.005228891687215627,0.00007644871743354515,21.33181130028809
32,1.4,0.18022318144115,0.0018102869835028886,1.2608543985389422e-8,67.95392946208361,0.00023511499046521763,0.120200026147745,55.63950856455866
32,1.6,0.168804352575832,0.0011453005384347867,1.1615394383809698e-8,86.22346720574138,0.0004146834911855945,0.1070889029339073,53.45193491929555
32,1.8,0.1449205858659429,0.0009416063428777109,1.17244097810395e-8,120.5617693316042,0.0007270764823491345,0.07321755765776501,25.23113277396236
36,1.1,0.1847681843427248,0.004175570575095436,1.6911696270805676e-8,50.60924402580995,0.00009286975406151632,0.1479649411207049,70.77644469956588
36,2.2,0.06405532766268966,94.3288265408122,0.0000502808167111712,270.7327682246042,0.0016147223811594875,0.00008036091291805818,12.18991906566029
36,2.4,0.04523506058090861,156.0439788379444,0.00006084729624586096,301.6839261158489,0.0018715660654976193,0.00002533121424306489,5.000349032044799
36,1.3,0.179572336515332,0.002101880621018121,1.48050897046837e-8,62.16751744139273,0.00017386271208708255,0.134983409751731,47.76991037339179
36,2.6,0.04618851806442416,167.0874830971816,0.00006660488910333409,257.963949650544,0.0022668496622089396,0.0003295647926996346,3.57196587328106
36,2.8,0.05360395744362199,155.0916117634955,0.00007146886104633417,199.838350229995,0.0027913264022628613,0.0001593811226500474,4.2155229102000416
36,3.2,0.07021109724486859,128.336435334851,0.00007542817702202373,114.8191728057102,0.004015844859749552,0.00005289359318291668,8.136037857335024
36,1.7,0.1556717664404902,0.0018946173989186806,2.1300970917667882e-8,101.2173285448606,0.0005420192392890875,0.0923986382942064,34.19349676730719
36,3.4,0.08396768918464253,110.3550004973001,0.00007661850953428098,80.78742290300293,0.004772187114449597,0.00005648864536664789,16.48440568621537
36,3.6,0.1016442556636438,92.6157372424941,0.00007660342293921875,53.33225392321516,0.005568579204650733,0.0001252859673341866,31.82974405562269
36,1.9,0.1220237833720678,0.0011586320078472152,1.276679741748951e-8,156.0493418151209,0.0009596288732856095,0.02984698467500206,22.04425844659086
36,3.8,0.1245523987680864,75.3004583764329,0.00007507537347220377,30.76477922864407,0.006247373703468097,0.0000319724054508831,44.08528255956246
36,2.1,0.07947203834072553,55.94656391579675,0.000036152265326798776,247.9542849017683,0.0014943054718646407,1.638864154571068e-6,18.5362273273162
36,2.,0.0983944308036239,0.0024196568706401135,9.931850526522145e-9,214.6086545742924,0.0013043880483958668,-4.540222964305789e-7,17.18800271670869
36,2.3,0.05267644315689628,127.6271894624096,0.00005718246243788772,290.5538670066939,0.0017400711958842228,0.0001451262434255055,7.516783996864329
36,2.7,0.05001429619401725,160.9338088300272,0.00006945555409452489,226.71750876259,0.0025255099334098702,0.0001458889304057785,3.8831995790048333
36,2.9,0.05694696082844955,149.4741588391577,0.00007268293537519786,176.1567648997078,0.0030617351360781838,0.000188557846989432,5.123377724695013
36,3.1,0.06483929962888774,136.5001743126723,0.000074574191939466,134.115983391438,0.003670174584968963,0.0001119842108882729,5.728670426740312
36,1.5,0.1715979637739497,0.0019340511920497227,1.5684303339982194e-8,76.94511007383968,0.0003091408855238908,0.1111402434816992,39.10897896736279
36,3.3,0.07660507345310189,119.446912758657,0.00007608069153241461,96.9573135639121,0.004383430091914391,0.00005730503248546943,12.01435096141154
36,3.7,0.1122307566383893,84.00054898497463,0.00007611261549228712,41.60735450754184,0.005945483149669302,0.00008135862860372447,37.00568196244839
36,3.9,0.1401105690383389,65.95686340341887,0.00007328063894370932,20.14114887272822,0.0062802403262668186,5.157068972485833e-6,53.1162089120462
36,2.5,0.04347680802044687,169.3414622883361,0.00006336788221343198,289.1575429897242,0.0020358611940423195,0.0001592318879909734,3.753121227543485
36,1.2,0.1825431072328637,0.003113952641980908,1.7842333366776177e-8,56.05691014397938,0.00012803904376856067,0.1421285551751621,66.54922912616701
36,3.5,0.09229798500363,101.3613195846411,0.00007680088380658663,66.2964112587963,0.005170410121934777,0.0000901447389755354,24.83256203753974
36,1.4,0.1761311041016952,0.002754674467086329,1.9042027977869453e-8,68.84140693350184,0.00023240004686200618,0.1181751020851456,37.43752165219675
36,1.6,0.1651100714442867,0.0018156190112617431,1.744529298107032e-8,87.23256981054982,0.0004095546226147754,0.1033976584941777,37.98938604161608
36,1.8,0.1418284173476699,0.0018508247142650885,2.2457746762492256e-8,121.9445313249514,0.0007188882243837629,0.07210695305229816,24.57310926558606


==> data/multipole_convergence.csv <==
"maxN","oneOverN","aAnomaly"
28,0.03571428571428571,0.04591264876781292
32,0.03125,0.04444111635908277
36,0.02777777777777778,0.04339693470881663
40,0.025,0.04274001708694524


==> data/multipole_dilaton.csv <==
"m","g2","maxN"
1.,0.00006483541172653875,28
1.1,8.450816518586497e-9,28
1.2,9.534398381012217e-9,28
1.3,1.0777099433895717e-8,28
1.4,1.2142878444743772e-8,28
1.5,1.3654030599970322e-8,28
1.6,1.5365474400210056e-8,28
1.7,1.7380951461066708e-8,28
1.8,1.9896128346237406e-8,28
1.9,2.329664784496807e-8,28
2.,2.8400050203493497e-8,28
2.1,3.716579808033311e-8,28
2.2,5.5804234202921046e-8,28
2.3,3.660498922875951e-7,28
2.4,0.0003565273406408274,28
2.5,0.0020513491253084724,28
2.6,1.3506174333940027e-7,28
2.7,9.246247942941601e-8,28
2.8,7.688900384852614e-8,28
2.9,6.97397849496316e-8,28
3.1,6.488389682273204e-8,28
3.2,6.46487056962824e-8,28
3.3,6.52094554573167e-8,28
3.4,6.634410276919934e-8,28
3.5,6.792699074249184e-8,28
3.6,6.989115800153213e-8,28
3.7,7.221404853637705e-8,28
3.8,7.492347261091724e-8,28
3.9,7.815219519004852e-8,28
1.,0.00006392644956776264,32
1.1,8.529564252910121e-9,32
1.2,9.626907256934176e-9,32
1.3,1.0880671552009647e-8,32
1.4,1.2255866711637544e-8,32
1.5,1.3774276423446933e-8,32
1.6,1.5489668895811164e-8,32
1.7,1.750400670025903e-8,32
1.8,2.0010623574762063e-8,32
1.9,2.3393421889363103e-8,32
2.,2.847564804641048e-8,32
2.1,3.727307961103594e-8,32
2.2,5.653158057086732e-8,32
2.3,3.938226325655927e-7,32
2.4,0.0004914089222428763,32
2.5,0.0019869875189069664,32
2.6,1.3220238448043846e-7,32
2.7,9.094313817495295e-8,32
2.8,7.590757779307007e-8,32
2.9,6.904411694751643e-8,32
3.1,6.448595870217695e-8,32
3.2,6.43384001214166e-8,32
3.3,6.496565536550573e-8,32
3.4,6.615240506905755e-8,32
3.5,6.777708365001921e-8,32
3.6,6.977539806564254e-8,32
3.7,7.212670532993242e-8,32
3.8,7.486056896657418e-8,32
3.9,7.811678121327097e-8,32
1.,0.00006297443396993385,36
1.1,7.4379680557377126e-9,36
1.2,8.3969845786542e-9,36
1.3,9.489971347947294e-9,36
1.4,1.0687176789869435e-8,36
1.5,1.2007083759602539e-8,36
1.6,1.3495379990406741e-8,36
1.7,1.5238788742473966e-8,36
1.8,1.7401894377800013e-8,36
1.9,2.0311737339133727e-8,36
2.,2.4669536603523233e-8,36
2.1,3.218719340468987e-8,36
2.2,4.852404908525641e-8,36
2.3,3.568890443870961e-7,36
2.4,0.0006483592907552726,36
2.5,0.001906198239832948,36
2.6,1.142097555824881e-7,36
2.7,7.852992361236461e-8,36
2.8,6.560117983203532e-8,36
2.9,5.972184553050436e-8,36
3.1,5.5859062303316884e-8,36
3.2,5.576175494632041e-8,36
3.3,5.633094764031334e-8,36
3.4,5.738155256376718e-8,36
3.5,5.8809247836954456e-8,36
3.6,6.05590904055793e-8,36
3.7,6.261387050964841e-8,36
3.8,6.499996738835664e-8,36
3.9,6.78400146291405e-8,36
1.,0.00006199285822252167,40
1.1,8.401027749605701e-9,40
1.2,9.48710123967877e-9,40
1.3,1.0721621914454995e-8,40
1.4,1.2072112107787606e-8,40
1.5,1.3559113696439211e-8,40
1.6,1.5233336510967228e-8,40
1.7,1.7191264885636553e-8,40
1.8,1.961665270797294e-8,40
1.9,2.2876403644841136e-8,40
2.,2.7762761413341347e-8,40
2.1,3.6232546191560477e-8,40
2.2,5.49082129459776e-8,40
2.3,4.3135272589214353e-7,40
2.4,0.0008145460422194657,40
2.5,0.0018035678506733328,40
2.6,1.2717245599953967e-7,40
2.7,8.762016203166807e-8,40
2.8,7.331269499169865e-8,40
2.9,6.683672504844436e-8,40
3.1,6.264795150880696e-8,40
3.2,6.258856032647971e-8,40
3.3,6.326926826069794e-8,40
3.4,6.448538699484889e-8,40
3.5,6.612200682296715e-8,40
3.6,6.81193221061601e-8,40
3.7,7.046006887348145e-8,40
3.8,7.317699389923681e-8,40
3.9,7.641528949555912e-8,40


==> data/multipole_matter.csv <==
"m","g0","maxN"
1.,164.7952704239303,28
1.1,0.005324248285912975,28
1.2,0.004266123030958907,28
1.3,0.00395277090833808,28
1.4,0.0038953493908357104,28
1.5,0.003982722005307258,28
1.6,0.00418476475039685,28
1.7,0.004504560216327439,28
1.8,0.0049710626362386426,28
1.9,0.005649306798400003,28
2.,0.006676685757627431,28
2.1,0.008380852090030408,28
2.2,0.01186019926811864,28
2.3,0.07544214303569715,28
2.4,57.14561871308286,28
2.5,277.7545731217285,28
2.6,0.01518204409756178,28
2.7,0.008488436205176477,28
2.8,0.005723943047076331,28
2.9,0.004200645804384924,28
3.1,0.0025577938723457066,28
3.2,0.0020609129429624393,28
3.3,0.0016778787573884235,28
3.4,0.0013723456322100695,28
3.5,0.0011216746433576814,28
3.6,0.0009108052667384199,28
3.7,0.000728911119736312,28
3.8,0.0005670476975471779,28
3.9,0.0004145809680813683,28
1.,167.1854837488026,32
1.1,0.005446164063280122,32
1.2,0.00436307160003371,32
1.3,0.004042333075564534,32
1.4,0.003983691173037455,32
1.5,0.004073500653272835,32
1.6,0.004281114810587029,32
1.7,0.004610050381401002,32
1.8,0.00509071658502623,32
1.9,0.0057915608509623556,32
2.,0.00685873873966871,32
2.1,0.008649534976246162,32
2.2,0.01243567318329176,32
2.3,0.08429982196264245,32
2.4,81.00570281040714,32
2.5,276.6671471013215,32
2.6,0.01525992895034921,32
2.7,0.008559797820844161,32
2.8,0.005783120699216663,32
2.9,0.004248844712066305,32
3.1,0.0025899822202868914,32
3.2,0.00208735781007935,32
3.3,0.0016996176512361265,32
3.4,0.0013901687397405817,32
3.5,0.001136190575671992,32
3.6,0.0009224865945180973,32
3.7,0.0007381231934157744,32
3.8,0.0005740608407046918,32
3.9,0.0004195699478488501,32
1.,168.576194980415,36
1.1,0.004805676842762203,36
1.2,0.0038488209434394283,36
1.3,0.003565024064123614,36
1.4,0.0035125555911762166,36
1.5,0.003591019998027208,36
1.6,0.0037732822346139352,36
1.7,0.0040623224283209206,36
1.8,0.004484755901654235,36
1.9,0.005100511826277357,36
2.,0.0060373127407463015,36
2.1,0.007605948130062943,36
2.2,0.01090109183233853,36
2.3,0.07853409204698901,36
2.4,109.1560535843848,36
2.5,271.0172446530144,36
2.6,0.01345563103711902,36
2.7,0.007536534018264941,36
2.8,0.005090592598921942,36
2.9,0.0037395360234173045,36
3.1,0.002278890605898742,36
3.2,0.0018363548747814308,36
3.3,0.0014949923096785262,36
3.4,0.0012225816831622422,36
3.5,0.0009990289245161586,36
3.6,0.0008109536009657471,36
3.7,0.0006487300894185525,36
3.8,0.000504402951579161,36
3.9,0.0003685365146801649,36
1.,169.1650534764269,40
1.1,0.005456896481077143,40
1.2,0.004371480966114351,40
1.3,0.004050200078328566,40
1.4,0.003991690419943322,40
1.5,0.004082103722837798,40
1.6,0.004290823210508516,40
1.7,0.00462156373525956,40
1.8,0.005105197602512832,40
1.9,0.005811242719734871,40
2.,0.00688869153397512,40
2.1,0.008704492568346116,40
2.2,0.01258151625540629,40
2.3,0.0966624672471652,40
2.4,139.42341936834,40
2.5,260.6409093275703,40
2.6,0.01521160092940368,40
2.7,0.008527119408889708,40
2.8,0.005761780672239195,40
2.9,0.004233897344830829,40
3.1,0.002581228795599204,40
3.2,0.002080254817256186,40
3.3,0.0016937153154167643,40
3.4,0.0013851898196605406,40
3.5,0.0011319596414859467,40
3.6,0.0009188926352651092,40
3.7,0.0007350999652587465,40
3.8,0.0005715791285617616,40
3.9,0.0004176489189429658,40


==> data/singlePoleData.csv <==
"maxN","maxJ","nMinusJ","aAnomaly","g0","g2","xi","freeImp","oneOverN"
16,24,8,0.2391191194012699,38.20589598305797,0.00007251137517866583,0.1758505617215843,16.91746499404472,0.0625
20,20,0,0.2163100419953914,41.43512993946647,0.00007068038588360448,0.1598757699966697,31.42088859985404,0.05
20,24,4,0.2172540051677727,41.35258460902392,0.00007087258533801727,0.1596949797192231,27.02822996598656,0.05
20,28,8,0.2177119194688824,41.32653228744227,0.00007099657347015681,0.1591425159992979,24.19675902668,0.05
20,32,12,0.2180618406620684,41.28951251160295,0.0000710646400990243,0.1587381862186795,20.2795975007963,0.05
21,21,0,0.211000566684208,42.15175447363101,0.00007007634041239582,0.1660584129999781,43.30936067126943,0.04761904761904762
21,25,4,0.2124957147609834,42.03540648020688,0.00007043083602922019,0.1657078904317035,29.00781087964234,0.04761904761904762
21,29,8,0.213487779313846,41.90162439666987,0.00007053568715361376,0.1644171756642897,24.4461838760438,0.04761904761904762
21,33,12,0.2141174121530119,41.80711505836511,0.00007060673804031495,0.1637628360182455,23.07188933743328,0.04761904761904762
22,22,0,0.208466827472423,42.48046852024437,0.00006969181641895038,0.155922087420378,54.39879228030997,0.04545454545454545
22,26,4,0.2094094195504822,42.4580898520049,0.00006999324769347527,0.1589547938832248,54.59771264073352,0.04545454545454545
22,30,8,0.2102863410767688,42.38141730369186,0.00007018537717740688,0.1609083398175401,44.26386673234464,0.04545454545454545
22,34,12,0.210963571481947,42.29617549808004,0.00007027643457467203,0.1611574218336553,37.62562736731976,0.04545454545454545
23,23,0,0.2058236660938,42.89244589446663,0.00006939204083377747,0.1590595734549131,50.75162815436709,0.04347826086956522
23,27,4,0.206493868915241,42.85099658183329,0.00006963002924426842,0.1586841472462594,42.4564188254023,0.04347826086956522
23,31,8,0.2069028424612876,42.82193302826851,0.00006972111657316565,0.158853161114413,42.7234255457714,0.04347826086956522
23,35,12,0.2072615525910075,42.78269935460496,0.00006977001289742097,0.1611695049057974,42.84510687995948,0.04347826086956522
24,24,0,0.2036755279317591,43.16470483041461,0.00006902364012884432,0.1628602208777513,48.17117608787424,0.04166666666666667
24,28,4,0.2044641527887086,43.16513752527252,0.00006932855279225602,0.1603157118420406,48.70365987496592,0.04166666666666667
24,32,8,0.2048620023953675,43.14339416533784,0.00006947515463490691,0.1588459037887588,48.75811335130767,0.04166666666666667
24,36,12,0.2050763631397784,43.13517159434252,0.00006954523996231128,0.1580947437381164,47.71365564406629,0.04166666666666667
25,25,0,0.2006491190801738,43.52897828151597,0.00006847150844430526,0.1593098586240786,46.41586140928219,0.04
25,29,4,0.2013407260114077,43.56376855833625,0.00006881234674189157,0.1619473759656949,42.98811806214472,0.04
25,33,8,0.2018992328570374,43.5749624603825,0.00006907537895372857,0.1628499087962392,42.29421598001897,0.04
25,37,12,0.2023067117814023,43.56581467635867,0.00006926158761807558,0.1623214549508262,40.79142341152095,0.04
26,26,0,0.1991581338204358,43.79447008447349,0.00006831235618019205,0.1593051980971679,31.61837044567189,0.03846153846153846
26,30,4,0.1996592761788105,43.79456643873886,0.00006852718862501467,0.158552142216486,29.93184177348717,0.03846153846153846
26,34,8,0.1999679421737397,43.78688934441577,0.00006860543782978169,0.1592227488541208,26.82345532233973,0.03846153846153846
26,38,12,0.2002457356662712,43.76817537962569,0.00006866818775917069,0.1601865800749752,27.54805383727451,0.03846153846153846
27,27,0,0.1971047009604696,44.00760583301588,0.00006785901293057766,0.161404299115114,33.2093405602966,0.03703703703703704
27,31,4,0.1977401135581248,44.00159611131871,0.0000681134119153714,0.1603990749954536,31.29514774575901,0.03703703703703704
27,35,8,0.1980627298550804,44.01451560229218,0.0000682446031576737,0.1599173649699913,29.26287855466088,0.03703703703703704
27,39,12,0.1982587446744657,44.0172057520171,0.00006833018902124847,0.1592344027845752,26.5085683120454,0.03703703703703704
28,28,0,0.1955836538740155,44.29534069319285,0.00006766869002524951,0.1574139170398801,28.25035743392536,0.03571428571428571
28,32,4,0.1961373380142732,44.34423586884001,0.00006798912659787176,0.1576558781997926,27.38741092399204,0.03571428571428571
28,36,8,0.1965587734693039,44.36587039028744,0.00006820068552183932,0.1585728836932172,22.6731794964289,0.03571428571428571
28,40,12,0.1968426071505285,44.37142441765817,0.00006831367647192114,0.1589767181139396,23.50175294242891,0.03571428571428571
29,29,0,0.1937889221458561,44.42820214497263,0.00006718778416437049,0.1601585307929341,40.18593371513774,0.03448275862068966
29,33,4,0.1942637215880291,44.46413827800567,0.00006741228050697326,0.1615951204484905,47.35265798517662,0.03448275862068966
29,37,8,0.1946106233271861,44.49226442980184,0.0000676020569448461,0.1621537570526944,38.23645574474657,0.03448275862068966
29,41,12,0.1948779448267256,44.50407016155774,0.00006773528753702236,0.1623314886635486,30.87646000733025,0.03448275862068966
30,30,0,0.1926054303615014,44.61612468338627,0.00006701665003428329,0.158206063143863,36.84964223194581,0.03333333333333333
30,34,4,0.1929168973627414,44.62152846049692,0.00006713490094844462,0.1587963828173489,39.82623084999232,0.03333333333333333
30,38,8,0.1931182541690571,44.62989714657277,0.00006720685807421903,0.1594716015821664,35.29485332175104,0.03333333333333333
30,42,12,0.1932738565270871,44.6332888179889,0.00006726591630458614,0.1600098136079052,35.31628704884693,0.03333333333333333
31,31,0,0.1912283997013787,44.86169121697126,0.00006680353593703915,0.1578489459996897,45.03427552377681,0.03225806451612903
31,35,4,0.1915468896090388,44.87345376874242,0.00006695456534162324,0.1577514256959659,49.18617976750633,0.03225806451612903
31,39,8,0.1917525847903346,44.88254449060001,0.00006706540414336967,0.1574643309756521,50.03809586868811,0.03225806451612903
31,43,12,0.1918594188644481,44.88378865009364,0.00006709638273386546,0.1576838757808158,51.9164768717669,0.03225806451612903
32,32,0,0.1902423754394177,44.97986072823892,0.00006654374692373955,0.1565964192751004,54.85108054025299,0.03125
32,36,4,0.1905506556983986,44.98480308939841,0.000066669571577073,0.1560249965059935,40.8804558596301,0.03125
32,40,8,0.1907284895349735,44.99985560599424,0.00006677537590261826,0.1559565950287318,44.46439512575982,0.03125
32,44,12,0.1908736821077505,45.01155417730812,0.00006685189615530566,0.1557824477962281,40.94761143085991,0.03125
33,33,0,0.1889437874701508,45.22277423629163,0.00006644059656604619,0.1590295779263429,52.26729585425021,0.0303030303030303
33,41,8,0.1894475331394461,45.22005629114722,0.00006659959716297311,0.1582325279634414,49.49099140250336,0.0303030303030303
33,45,12,0.1895718517018241,45.22360361360811,0.00006667256526959594,0.1578684383723806,56.8730689668971,0.0303030303030303
34,34,0,0.1879363583898663,45.40133535280191,0.00006626710548558558,0.1581075000744231,59.42103044092831,0.02941176470588235
34,38,4,0.1881977342302574,45.40080703107035,0.00006635677177509771,0.1577507037308485,43.44340639380056,0.02941176470588235
34,42,8,0.1883884302908892,45.408112702502,0.00006643914478008403,0.1577978096827201,37.117824112517,0.02941176470588235
34,46,12,0.1885260989600913,45.40891045863012,0.00006649079155416262,0.1578481315664793,36.36019108270549,0.02941176470588235
35,35,0,0.1867691757094179,45.54250380089023,0.00006603008403632197,0.158611816222969,117.4471107142573,0.02857142857142857
35,39,4,0.1870736363095603,45.57116781289004,0.0000662043916849791,0.1588239585172644,94.047910127346,0.02857142857142857
35,43,8,0.187255977393427,45.59015775974985,0.00006630221137178717,0.1587097091971909,73.68376762528829,0.02857142857142857
35,47,12,0.1873996727862133,45.59649284041059,0.00006635735518579034,0.1587133375671611,51.69407217750759,0.02857142857142857
36,36,0,0.1858731763983425,45.63736387945487,0.00006581051294054637,0.1551356579167861,98.2521587145861,0.02777777777777778
36,40,4,0.1861108471449726,45.66894719274671,0.00006596223473552131,0.1553496830779271,101.9080106383622,0.02777777777777778
36,44,8,0.186288213699458,45.6894452190411,0.00006607673872774831,0.1553574416553954,93.0083130159577,0.02777777777777778
36,48,12,0.1864382086779932,45.70300801125248,0.00006616633076346506,0.1555642617553748,77.78888405739899,0.02777777777777778
37,37,0,0.1849238072778245,45.75335220983522,0.00006564734786880557,0.1567890444728876,100.7409587326229,0.02702702702702703
37,41,4,0.1851548926793743,45.75303775051251,0.00006573768143146475,0.1572475487032225,121.6150523976433,0.02702702702702703
37,45,8,0.1853001455585256,45.76247212795337,0.00006579716869231474,0.157565637706247,125.9865777514321,0.02702702702702703
37,49,12,0.1854352196420953,45.7720936307115,0.00006585962181635909,0.1581433067394037,112.99675914669,0.02702702702702703
38,38,0,0.1841707852931362,45.86875619695966,0.00006547936402369698,0.1568272909712526,67.95262727712575,0.02631578947368421
38,42,4,0.1843482601919489,45.87177179649725,0.00006558325061208352,0.156152324739182,68.16075268716446,0.02631578947368421

